Gyroscopic tensor of a magnetic soliton

The gyroscopic force acting on a ferromagnetic soliton reflects the tendency of spins to precess. Its components increase linearly with (generalized) velocities of the soliton. The proportionality coefficients form the gyroscopic tensor, a generalization of Thiele's gyrovector. Originally introduced as an auxiliary quantity, the gyroscopic tensor turns out to be a mathematical object of fundamental importance with a long history going back to Lagrange. We review the applications of the gyroscopic tensor and its historical roots.

==> reply-to-referee-reports.txt <==
Dear Professor Cheng: 

Thank you for forwarding to me the referee reports. Both referees find the manuscript interesting and suggest minor revisions. Please extend our thanks to the referees for a careful reading of the manuscript and for their thoughtful critiques that will improve the paper.

We have incorporated minor changes in the manuscript in response to the referees' questions and feedback from other colleagues. In what follows we answer the reviewers' queries and list changes to the manuscript. Referee questions are marked with (R), authors' replies with (A). 

Sincerely

Oleg Tchernyshyov

Report of Referee 1. 

(R) I am expecting the answer on one fundamental question: how many degrees of freedom are actually corresponds with the dynamics of these two types of solitons, DWs and vortices. Reading the article, an impression can appear that here are two degrees of freedom, and it would be useful to stress how the authors are seeing the situation. For me, for both DWs and vortices, the only one degree of freedom is important in the model considered.  

(A) This issue is tangential to the main theme of the paper (the gyroscopic tensor) and is semantic rather than fundamental. The esteemed referee and the senior author use different *conventions* to count degrees of freedom of a magnetic soliton. However, they are perfectly able to communicate their ideas to each other. Let me first explain, for the benefit of the editor, what the contention is and then suggest a simple resolution acceptable to both sides. 

The point of minor controversy (largely limited to the audience of two, the referee and the senior author) is the number of degrees of freedom possessed by a domain wall in one dimension (Sec. 5.1) and by a vortex in two (Sec. 5.2). The authors use a widely accepted convention described, e.g., in § 1 of Mechanics of Landau and Lifshitz: "The number of independent quantities which must be specified in order to define uniquely the position of any system is called the number of *degrees of freedom*... Any $s$ quantities $q_1, q_2, \ldots, q_s$ which completely define the position of a system with $s$ degrees of freedom are called *generalized co-ordinates* of the system and the derivatives $\dot{q}_i$ are called its *generalized velocities*" [emphasis in the original]. By this convention, a domain wall with collective coordinates $Z$ and $\Phi$ has 2 degrees of freedom, and so does a vortex with collective coordinates $X$ and $Y$. The authors' convention for the count of the degrees of freedom is thus perfectly conventional. 

The referee's alternative count, one degree of freedom in both of these cases, can also be justified. Spins lack kinetic energy. Their dynamics is precessional, rather than inertial. Equations of motion for spins, Eq. (2), contain velocities, rather than accelerations. The same is true for collective coordinates of a ferromagnetic soliton, Eq. (8). As a result of that, canonical momenta of magnetic solitons are functions of *coordinates*, rather than *velocities*. Therefore, the phase space of a ferromagnetic soliton coincides with its configuration space. Both a domain wall in one dimension and a vortex in two have two-dimensional phase spaces. Ordinarily, a two-dimensional phase space is associated with one degree of freedom. E.g., a massive particle with a single coordinate $x$, and thus having just one degree of freedom, has a two-dimensional phase space $(x, p)$. This underlies the referee's convention: the number of degrees of freedom of a system equals half of the dimensionality of its phase space. This convention is not widely used but is still justifiable.

No matter which convention one uses, there is some tension stemming from the counterintuitive, precessional nature of spin dynamics passed on to the dynamics of collective coordinates. Our intuition, shaped by experience with inertial objects, comes into conflict with both conventions. 

Here is our proposal to resolve this controversy. We have replaced the contentious term "degrees of freedom" in Sec. 8 with a neutral one, "collective coordinates." We can argue about the right definition for the number of degrees of freedom, but this paper is not the right venue for that. 

(R) The authors introduce "some energy landscape" U(Z, \Phi), as a source of DW dynamics. It would be useful to mention the difference between Z- and \Phi- dependence of U: the first one is connected to non-uniformity of the system, whereas the second one can be present (and is present for any realistic magnet) even for uniform infinite system. In fact, \Phi dependence is nothing but in-plane anisotropy, it is an unavoidable property of uniaxial magnets. The further discussion of Walker solution, where "anisotropy" is mentioned, just adds some sources of confusing. 

(A) On a practical level, the referee is entirely correct: a magnetic wire may be perfectly uniform (translationally invariant) and still possess magnetic anisotropy breaking the axial symmetry. However, we were making an entirely different point in Sec. 5.1. Having introduced the collective coordinates $Z$ and $\Phi$ of a domain wall as conserved quantities quantifying zero modes of spontaneously broken translational and rotational symmetries, we were pivoting to their dynamics, which requires an explicit breaking of these symmetries. An energy landscape $U(Z,\Phi)$ is the simplest way to achieve that. This is a logical argument, not a characterization of a realistic magnetic wire. 

(R) Note that the definition of P_\Phi (the conjugated momentum for \Phi) through the total z-projection of angular momentum looks quite natural. On the other hand, this quantity can be used for definition kink coordinate X for the discrete model of ferromagnet, with the \Phi as conjugated momentum; it is natural as well [1*]. It would be useful to compare these two approaches, that is here and in [1*]. 

(A) Indeed, we use the suggested intuitive approach to define conserved angular momentum $P_\Phi$ at the beginning of Sec. 6. Where we diverge with the Referee is in the need to define the position of a domain wall ($Z$ in our notation). It has already been defined as the coordinate quantifying rigid translations of a domain wall, Eq. (17), or more specifically as the point where the longitudinal magnetization $m_z$ vanishes, Eqs. (13) and (15). In Ref. [1*], this coordinate is defined in a roundabout way, in terms of the angular momentum. There is nothing wrong with that. Ghosh, Huang, and Tchernyshyov, Phys. Rev. B 95, 180408 (2017) used precisely this approach to define the relative position of two domain walls, and they were not the the first to do so [Kosevich, Ivanov, and Kovalev, JETP Lett. 25, 486 (1977)]. When two domain walls overlap and lose their individual structure, this is perhaps the only way to define the distance between domain walls. However, for an isolated domain wall our approach provides a perfectly good and straightforward answer. As expected, our results agree with those obtained in Ref. [1*], which we cite in the revised manuscript. 

(R) As well, from Eq. (31) it could be thought that X,Y are coordinates for the vortex and P_x, P_y being components of vortex momenta. Again, some reader can image two degrees of freedom here. Contrary, in Ref. [18] (and more clearly, in Ref.[2*] for other model) was mentioned that the vortex in Thiele-equation approximation is the (quantum)-mechanical system with one degree of freedom. 

(A) Again, this is a matter of convention for the number of degrees of freedom. To prevent confusion, we have appended to Eq. (31) a note, alerting the reader to the peculiarity of precessional dynamics: momenta of a magnetic soliton are not independent of its coordinates and the configuration space is also the phase space.

(R) Note some missing reference. The authors wrote "This Hamiltonian was first diagonalized in a different but related context…[20]". In fact, firstly it has been done by Mark Azbel [3*], almost 10 years before [20]. Of course, the article of Hofstadter contains a nice picture of "butterfly", and can be cited here, but Azbel was the first who apply this Hamiltonian to the physics of metals. 
(A) Guilty as charged. We had the Azbel' reference in our BibTeX file but went back and forth on citing it. The referee is right: we were making a point about priority, which certainly belongs to Azbel' (and Hofstadter cites him). We have corrected the omission in the revised manuscript. 

Report of Referee 2

(R) There were reports that notches can boost domain wall motion through the creation of vortex near notches, see Phys. Rev. B 92, 054419 (2015). Is it possible that this is due to the gyroscopic effect? I am wondering whether one can see it from authors' formulation.

(A) It looks like an exhaustive explanation of the speedup effect has already been given by the authors of the paper mentioned by the referee. Notches cause the emission of an antivortex into the domain wall, transforming the domain wall and making its gyroscopic coefficient nonzero. In an antivortex domain wall, the gyroscopic forces dominatr. The velocity of such a domain wall is determined by the balance of the Magnus force proportional to its velocity $v$ and of the adiabatic spin-transfer torque proportional to the effective current velocity $u$, giving $v = u$. For a transverse domain wall, the gyroscopic forces are absent and the velocity is determined by the balance of dissipative forces, the viscous force proportional to the velocity $v$ and the Gilbert damping constant $\alpha$ and the nonadiabatic spin-transfer torque proportional to the current velocity $u$ and the related damping constant $\beta$, giving $v = u \beta/\alpha$. Hence an apparent speedup for $\beta/\alpha < 1$ and a slowdown for $\beta/\alpha > 1$. 

Our manuscript considers the various roles of the gyroscopic tensor in the context of formal theory of soliton dynamics as well as its historic roots. As such, it does not shed any light on the specific practical question raised in the above-mentioned paper. 

List of changes (shown in red in the PDF file)

P. 5, top of the page. Fixed a typo: changed $\zeta = -1$ to $\zeta = \pm 1$. 

P. 7, above Eq. (28). Cited Referee 1's Ref. [1*] as Ref. 13.

P. 8, below Eq. (31). Appended a brief note pointing out that momenta of a vortex are not independent of its coordinates. 

P. 10, above Eq. (35). Replaced "degrees of freedom" with "collective coordinates."

P. 10, below Eq. (38). For comparison with the energy dispersion of a domain wall obtained in the classical limit (38), added a brief discussion of the quantum counterpart (Ising chain in a transverse field), Eqs (39) and (40). Added Refs. 19 and 20 relevant to that discussion. 
